Long Pulse by Short Central Engine: Prompt emission from expanding dissipation rings in the jet front of gamma-ray bursts

Recent observations have challenged the long-held opinion that the duration of gamma-ray burst (GRB) prompt emission is determined by the activity epochs of the central engine. Specifically, the observations of GRB 230307A have revealed a different scenario in which the duration of the prompt emission is predominantly governed by the energy dissipation process following a brief initial energy injection from the central engine. In this paper, we explore a mechanism where the energy injection from the central engine initially causes turbulence in a small region and radiates locally. This turbulence then propagates to more distant regions and radiates. Consequently, the emission regions form concentric rings that extend outward. Using an idealized toy model, we show that such a mechanism, initiated by a pulsed energy injection, can produce a prompt emission light curve resembling a single broad pulse exhibiting the typical softer-wider/softer-later feature. Under some parameters, the main characteristics of the GRB 230307A spectra and light curves can be reproduced by the toy model.

==> introduction-draft.txt <==
摘要草稿中文版

目前，人们普遍认为伽马暴存在两种不同的起源：由大质量恒星演化末期的核塌缩造成的collapsar起源，与包含中子星的致密双星并合起源（包括中子星-中子星并合与中子星-黑洞并合）。观测上，按照伽马暴的持续时间亦可分为截然不同的两类，即长伽马暴短伽马暴。直到最近，人们一直普遍相信这两种观测类别与两种起源对应，即长伽马暴起源于Collapsar，而短伽马暴起源于并合。人们自然的想法是，伽马暴的持续时间对应于中心引擎的活动时间。对于collapsar而言，大质量恒星的物质逐渐落入中心新形成的致密天体，使中心引擎可以以较长时间驱动伽马暴。而并合时间会带来更短暂的吸积过程从而只能驱动更短时间的伽马暴。

但近些年的一些观测挑战了这个认识。例如伽马暴211211A与伽马暴230308A，从他们的duration上看，他们属于典型的短暴。但是他们都被观测到Kilonova counterparts，这被认为是起源于包含中子星的致密星并合的关键证据。此外，他们的其他观测属性例如宿主星系的offset，他们在Eiso-Ep 参数空间的位置等都暗示了他们应该是并合起源。他们并合是如何驱动一个较长时间的伽马暴呢？

近期 Yi et al. 2023 指出，GRB230307A 的瞬时辐射持续时间于其中心引擎活动的Epoch时标无关，而整个 prompt emission 对应于一次impulsive 能量注入的dissipation 过程。现在，如果GRB的duration可以于中心引擎本身的活动时间无关，那么一个问题摆在我们面前：如何解释伽马暴持续时间的二分性？在我们看来，伽马暴的持续时间取决于以下两者的最大值，即对中心引擎impulsive energy injection 的dissipation time scale，与中心引擎本身活动的持续时间。那么为了回答前面说提到的那个问题，我们就需要回答：是什么决定了 dissipation time scale of an impulsive energy injection? 

对于0307A，Yi et al. 的研究证明，其瞬时辐射表现为一个broad pulse；这个broad pulse 由许多个彼此关联的小pulses组成，对应于不同区域局部的辐射过程，而这些区域之间存在因果联系。他们指出，如果整个辐射区是由磁能主导的，那么磁场的Alfven wave可以自然地充当这个因果联系的媒介。而因此他们证明了在0307A中，ICMART辐射机制是最有可能的。因此，在这个图像中，整个broad pulse的持续时间应该由这些因果联系传播至整个辐射区域的时标决定。对于ICMART模型而言，普遍的瞬时辐射辐射区半径为：R=10^15-16 cm. 那么整个辐射区的尺寸就是$\theta_J R. 因此，Alfven波传遍这个区域的时标为：

\begin{equation}
    \tau^\prime = \frac{\theta_J R}{c}
\end{equation}

带入1/\theta_J\sim 1/100, 我们发现 \tau^\prime = 1e3 s. 因此，在观测者看起来，伽马暴的持续时标可以由\tau\sim\tau^\prime/\GAmma ~ 1e2 s. 

也就是说，这种依赖因果联系导致的局部辐射在整个瞬时辐射区的扩散时标为上面提到的dissipation time scale提供了很好的选择。

因此，在这篇文章中，我们来详细计算这样一种物理过程将引起何种观测现象。作为一个starting point，我们考虑一种简化的情况，即在GRB的瞬时辐射区在相对论性喷流中，是一个几何上非常薄的壳层。当这个壳层到达某一个半径处时，壳层上的某一个小局部开始发生辐射。值得强调的是，这里与通常人们处理高纬度效应不同的是，整个壳层并非同时发光，而是初始时只有一个点在发光。而随后，这个发光点在脉冲后随即熄灭，而这个initial 脉冲引发了某种扰动，而这个扰动通过某种因果联系向该点四周、在壳层内传播。这个扰动所传播到的地方随机出现局部新的脉冲式发光。

在下一节中，我们会用更数学化的方法定义我们的模型，然后我们会详细地计算这种设定下观测者看到的specific flux随时间的变化。

然后在接下来的小节中，我们进一步假设那些局部的辐射过程的能谱符合一些特定物理机制下的性质。然后我们利用这些能谱，我们模拟出了观测者看到的时间分解谱和energy resolved light curves. 

在随后的章节中，我们将讨论我们的模型如何与真实的观测之间产生联系。特别的，我们会观测伽马暴0307A所展现出来的观测性质如何能够被我们模型所复现。

我们在最后的章节对我们文章的结论进行了总结。



